Computing the Density of the Positivity Set for Linear Recurrence Sequences

The set of indices that correspond to the positive entries of a sequence of numbers is called its positivity set. In this paper, we study the density of the positivity set of a given linear recurrence sequence, that is the question of how much more frequent are the positive entries compared to the non-positive ones. We show that one can compute this density to arbitrary precision, as well as decide whether it is equal to zero (or one). If the sequence is diagonalisable, we prove that its positivity set is finite if and only if its density is zero. Further, arithmetic properties of densities are treated, in particular we prove that it is decidable whether the density is a rational number, given that the recurrence sequence has at most one pair of dominant complex roots. Finally, we generalise all these results to symbolic orbits of linear dynamical systems, thereby showing that one can decide various properties of such systems, up to a set of density zero.

==> img/document.json <==
{"_class":"document","do_objectID":"8BB37D63-44F9-4D8B-9512-340ABF89F5AE","assets":{"_class":"assetCollection","colors":[],"gradients":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[]},"colorSpace":0,"currentPageIndex":0,"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/82A880B7-8E90-426F-9CD4-A080D96500D5"}]}

==> img/meta.json <==
{"commit":"b1e0d1c5db157d3a481169aac84f04adc67d2e21","pagesAndArtboards":{"82A880B7-8E90-426F-9CD4-A080D96500D5":{"name":"Page 1","artboards":{"CC5E18E6-8254-433D-9D20-266B3783B0AF":{"name":"approximating"}}}},"version":112,"fonts":[],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","created":{"commit":"b1e0d1c5db157d3a481169aac84f04adc67d2e21","appVersion":"52.6","build":67491,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":112,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.67491"],"appVersion":"52.6","build":67491}

==> img/pages/82A880B7-8E90-426F-9CD4-A080D96500D5.json <==
{"_class":"page","do_objectID":"82A880B7-8E90-426F-9CD4-A080D96500D5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":true,"layers":[{"_class":"artboard","do_objectID":"CC5E18E6-8254-433D-9D20-266B3783B0AF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":500,"width":500,"x":151,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"approximating","nameIsFixed":true,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":true,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":true,"layers":[{"_class":"rectangle","do_objectID":"8F2A47AF-5673-46C2-8126-C8E47702885B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":400,"width":400,"x":51,"y":50},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.15,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"shadows":[{"_class":"shadow","isEnabled":false,"blurRadius":10,"color":{"_class":"color","alpha":0.5,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"offsetX":1,"offsetY":1,"spread":0}],"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"3529001D-CCD8-454C-BBBB-EE0C971694AB","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":399.8,"x":51.20000000000002,"y":449},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":0.5}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.00050025012506251323, 0.50000000000000089}","curveMode":1,"curveTo":"{-0.00050025012506251323, 0.50000000000000089}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.1216535200498052, 0.50000000000000089}","curveMode":1,"curveTo":"{1.1216535200498052, 0.50000000000000089}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.49999999999999994}"}]},{"_class":"shapePath","do_objectID":"6CC72C88-947A-434E-8681-E27CD589982F","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":401,"width":2,"x":50,"y":49},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":0.5}],"endMarkerType":1,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74999999999999956, 1.116068354989193}","curveMode":1,"curveTo":"{0.74999999999999956, 1.116068354989193}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 0.99821614399604397}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74999999999999956, 0}","curveMode":1,"curveTo":"{0.74999999999999956, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.74999999999999956, 0}"}]},{"_class":"shapePath","do_objectID":"B840736B-DEF9-46B1-9064-FD5AE0F36706","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":189.54657641854,"width":209.3066860085524,"x":146,"y":155},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.2836692920629529,"blue":0.886238694190979,"green":0.5645518898963927,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10334185006881211, 0.26036597089651203}","curveMode":4,"curveTo":"{0.13560456192546874, 0.22405946413057004}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.13560456192546874, 0.22405946413057004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0019951238353268781, 0.40338467041503712}","curveMode":3,"curveTo":"{0.003915989418008998, 0.32405237321638775}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.00054331818513788288, 0.36931656375587202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020866930831647354, 0.54013814702155494}","curveMode":3,"curveTo":"{0.0048963086536511734, 0.43762836405355882}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.010144817940380049, 0.4713166914018419}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.084553639452266668, 0.74617154208865843}","curveMode":3,"curveTo":"{0.01696010342969307, 0.61592111372560465}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.048402897788297441, 0.67651030131851164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4449300934445275, 0.95575433163336343}","curveMode":3,"curveTo":"{0.25526193190913637, 0.85681996542786698}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32009178307911051, 0.8906363961075161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84803198065206442, 0.86013781072564266}","curveMode":3,"curveTo":"{0.68941171110941435, 1.0809153795042108}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80155102937112332, 0.92483289318836648}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8483071976110802, 0.65029433851173124}","curveMode":3,"curveTo":"{0.86549653738699395, 0.78216438481824302}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85473680307856514, 0.69961981475357693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81968665543160846, 0.54420031943683889}","curveMode":3,"curveTo":"{0.83106447420288776, 0.60338703728535492}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82169342601792739, 0.55463941737527511}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86263268497670098, 0.43169396805508908}","curveMode":3,"curveTo":"{0.81633194998289615, 0.53215334044019413}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82071539327670628, 0.52264252031518355}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94847375694560221, 0.11463647456258111}","curveMode":3,"curveTo":"{1.0750761342097142, 0.27574575772606463}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.97215482187200741, 0.14477208083861412}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8484295751715395, 0.031204812340541684}","curveMode":3,"curveTo":"{0.92135886667709077, 0.087351214605996527}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89171880409030657, 0.064532086066345695}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69778687244454574, 0.072343558561473162}","curveMode":2,"curveTo":"{0.79339580673704213, 0.028094247555569593}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74439903485193382, 0.050770720350430863}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6158683122143862, 0.13958604687445633}","curveMode":4,"curveTo":"{0.65865422866107859, 0.16929265780179592}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.6158683122143862, 0.13958604687445633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54876264083290416, 0.1078090435471078}","curveMode":4,"curveTo":"{0.59949895835482248, 0.14303568281723847}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.59949895835482248, 0.14303568281723847}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39419462708945885, -0.014993232434938164}","curveMode":3,"curveTo":"{0.50414250603894717, 0.062582638706289245}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45363961498172739, 0.026949338579469909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2428048156844313, 0.059449890489359072}","curveMode":3,"curveTo":"{0.31289170273352623, -0.0068036104405307749}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25984231692124399, 0.043344251452409638}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2061462137462701, 0.12231688486105774}","curveMode":2,"curveTo":"{0.23879101002381065, 0.088118327147265862}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22252032258636928, 0.10516343408074752}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15498524422475138, 0.15060159943471671}","curveMode":3,"curveTo":"{0.18284291401190519, 0.12913817317253065}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1643328938558184, 0.14339954017728104}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13938202021041243, 0.16921878530874387}","curveMode":4,"curveTo":"{0.14769897809221441, 0.16061237026492298}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.13938202021041243, 0.16921878530874387}"}]},{"_class":"shapePath","do_objectID":"1F381462-9479-4F81-BE27-EA1F58FC8EE8","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":166.7130854389247,"width":37.69867163378338,"x":179,"y":33},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":1,"windingRule":1,"startDecorationType":1,"endDecorationType":0},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000029, 1.0000000000000024}","curveMode":1,"curveTo":"{1.0000000000000029, 1.0000000000000024}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000029, 1.0000000000000024}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.0000000000000053, -0.46901448340144858}","curveMode":2,"curveTo":"{-1.0000000000000002, 0.46901448340144886}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000029, 0}"}]},{"_class":"oval","do_objectID":"D210D1FF-3222-4E7D-A787-50D7F6855D44","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":96,"y":446},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64E4778A-03F2-409F-8F1B-A2D6E47EEEA9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":48,"y":446},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 80","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B0BA6E07-CEF9-432B-96CD-DE0F9C833F5C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":146,"y":446},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BA164664-D76E-45CE-8F43-2C7C691A7F24","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":196,"y":446},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A698B184-04C9-4239-A163-5D4EBBF9B11B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":246,"y":446},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A26D401B-08B3-4752-9E76-30920802DCBD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":296,"y":446},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"18BA1A09-34B1-4A47-8B4D-4B007CA944CB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":346,"y":446},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B1EBDDCD-C78A-4989-8248-DE9128E98987","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":396,"y":446},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"66618E26-739C-4CBF-8247-74E3A9638A67","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":446,"y":446},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"14FEB20B-2F7B-4518-A030-73D46CA28B06","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":96,"y":396},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 15","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0D991304-6CEC-44BA-AC00-5CE52A777E22","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":146,"y":396},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 14","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"FCC8ABBA-71C9-4A28-A907-7D49C9234658","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":196,"y":396},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 13","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"94C4A3C1-5617-4EDE-A019-A71556121880","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":246,"y":396},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 12","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"9349E813-6C4B-4455-B9C7-CA14A9A4F4D6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":296,"y":396},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 11","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5138EBE7-D853-4186-A9F7-382E5FB142CE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":346,"y":396},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"537A1142-0EB6-491A-81CB-EA3D4F9DF7FE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":396,"y":396},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3D13FB57-4A08-4E6F-96C6-6DA03152D633","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":446,"y":396},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"44D53869-78D9-4001-B7FD-FFBEBDD0199F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":96,"y":346},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 23","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D2AE3A48-A0F5-4BC7-B0A7-4A5938BF3E09","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":146,"y":346},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 22","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"9EE3F0D4-D832-468C-9FAA-48F7FD0197E3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":196,"y":346},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 21","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"94E00E8C-5C6A-4EE4-80D4-6BEDB9D1F839","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":246,"y":346},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 20","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"395F22F6-958D-49A6-8463-3832968CA724","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":296,"y":346},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 19","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CCADE27E-2B82-407B-916E-241A08AD356A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":346,"y":346},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 18","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F92210C5-C023-401F-8F79-A3F46EC76369","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":396,"y":346},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 17","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0757A87F-201F-4FCA-A846-D48E3B445B50","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":446,"y":346},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 16","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"FE61E322-4161-46C8-95B9-C4ED2F5BFABE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":96,"y":296},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 31","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3BD0CB45-AF8A-4932-9660-9532B95FCA73","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":146,"y":296},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 30","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5EA11504-D261-4ECE-B212-E1CF1ED50DA0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":196,"y":296},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 29","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D52320C4-0019-4B53-910E-C4F6B2A667F0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":246,"y":296},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 28","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1348CE69-A40C-4444-AE1A-B62D0C20A2C6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":296,"y":296},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 27","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"52763E10-E113-4366-B7CE-D2EB30776335","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":346,"y":296},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 26","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1B576AE8-AAE6-442A-AB9A-3C1051024389","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":396,"y":296},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 25","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5FB1322D-902E-4093-A6F9-5C6B9B37CB09","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":446,"y":296},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 24","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CE1F103C-1708-4670-BA0E-7743F5295D0A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":96,"y":246},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 39","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"10371030-7D66-4294-A73C-579AEE54AE2D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":146,"y":246},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 38","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EF259975-F0C9-4E64-9FEB-7733E731BB0B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":196,"y":246},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 37","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C3DE0350-46ED-47DC-BFE4-FE722BB519C1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":246,"y":246},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 36","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"93FABB26-298B-453B-B4E5-A1EE61680493","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":296,"y":246},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 35","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"06076A5F-907D-4E61-91EA-A6EC19A09230","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":346,"y":246},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 34","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"196E8968-0CE7-451B-9E87-4CFA14B0013D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":396,"y":246},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 33","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"208698D2-E37F-4698-9FBC-16E27BC2606E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":446,"y":246},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 32","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EAD50553-ACB3-40E1-B5C8-8D177BD35E56","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":96,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 47","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7DFE8FEC-DDE0-48DF-8676-CCAFCF232916","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":146,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 46","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CBB915AD-0CB4-4EDE-8AA2-6B7971D7194B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":196,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 45","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"27C78EC5-FFB0-470C-A03F-28C98CFAB5C9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":246,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 44","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7C9B2551-2F8B-4869-89F0-8B46F3C86FD0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":296,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 43","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0C1BE679-AFE4-42BF-BF2A-7EFB0FA4A9D8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":346,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 42","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"287B0A6E-51DF-47C2-9447-02D3A6A732E7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":396,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 41","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B1CC9806-58D3-421B-AE59-567A5DBC8C9E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":446,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 40","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B65B3A6D-AB88-49F7-8902-F8FE68AE7A27","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":96,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 55","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8AAA6735-FACA-42CF-8898-07F4C9227BFC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":146,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 54","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"353A740A-5EF0-4256-BF63-44431D1077D0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":196,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 53","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AEA73DB7-4A51-4427-8351-44FD95D907C7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":246,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 52","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BBB01F34-D790-4543-B104-D33C1C82AA1F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":296,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 51","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"7D4739FA-CA38-4F8A-9FAA-88AF642A40E2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":346,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 50","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"EB0E074F-E674-473D-8286-5C2B523DA6B4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":396,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 49","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"72B59C21-65B8-4A47-9B0C-3E4A50EBF192","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":446,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 48","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"FD82CE95-1B41-45F7-B228-1E1B55F6ECE1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":96,"y":96},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 63","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3273F9B7-7897-43DC-9A17-6EF48300D6E6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":146,"y":96},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 62","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"AFAAA724-5120-45D5-83A1-E1C9D05636E9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":196,"y":96},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 61","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"84288628-1DF9-460E-90D2-22D79CE8D464","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":246,"y":96},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 60","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A929E9C7-D293-4BDA-A172-5DEC34143586","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":296,"y":96},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 59","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2F6B63E6-3DDC-4BC9-9D66-64C3F4933476","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":346,"y":96},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 58","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A6B1719C-F6F4-432A-9AF9-0E045DCAD4E6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":396,"y":96},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 57","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"4217BFFB-2086-49C6-9F77-68D1C02A914F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":446,"y":96},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 56","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C93E6BDF-8320-4A82-8F51-EE652CFF6C74","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":96,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 71","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"469C5F7C-ACF7-47FC-93F9-CA48EB3AA206","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":48,"y":396},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 79","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"997A429F-CC8E-4F0E-9E3F-02668FF8E38E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":48,"y":346},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 78","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"100A4760-4579-4B8F-BC63-79EA278A53B9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":48,"y":296},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 77","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D5154457-7209-4160-B338-CEFD81318ABC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":48,"y":246},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 76","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C387B39E-179D-4F53-8CE9-F76D80A2C86C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":48,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 75","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3257889A-80A5-410D-9140-1DB3CCE90B86","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":48,"y":146},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 74","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"86FEAFE9-A58C-47BE-8ED6-6061354FEC22","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":48,"y":96},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 73","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"37040666-C42B-4A33-9E9E-9F9F4F77BC4D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":48,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 72","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"BFE4CA39-ACEC-42DD-BD67-7447D4A09549","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":146,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 70","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"67228E0F-3BD9-4B3C-B83C-90D76C4ABFAE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":196,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 69","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DB35C0A7-7E79-4E32-AB7A-9C010803D307","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":246,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 68","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"16956C94-C95C-43E5-AA5A-588146C9E65F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":296,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 67","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"1A3F0FD5-C366-41A0-BC06-2C74F6DACEF4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":346,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 66","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B52291C9-0D24-470F-9317-05507F8A4409","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":396,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 65","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C239BB1C-4563-4644-94BD-9564565AE28C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":7,"width":7,"x":446,"y":46},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval Copy 64","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"group","do_objectID":"88E43BD3-6F8A-4087-81CD-C0790FE91288","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":26,"x":221,"y":7},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9604234D-1D41-41F1-A00B-B41586C3022D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":12.00006,"y":12.999939},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999822, 0.49995299999999787}","curveMode":4,"curveTo":"{0.49993999999999872, 0.50006099999999876}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49993999999999872, 0.50006099999999876}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000449999999983, 0.49994499999999853}","curveMode":4,"curveTo":"{0.50003699999999895, 0.49994499999999853}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004099999999951, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998899999999935, 0.4999659999999988}","curveMode":4,"curveTo":"{0.49997199999999786, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999399999999916, 0.50000899999999859}","curveMode":4,"curveTo":"{0.50003799999999821, 0.49996399999999852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005499999999792, 0.49995999999999796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998899999999935, 0.49995199999999862}","curveMode":4,"curveTo":"{0.50000099999999925, 0.50002699999999933}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004099999999951, 0.49999099999999963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999099999999785, 0.49999399999999916}","curveMode":4,"curveTo":"{0.50005199999999839, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000599999999906, 0.49998699999999907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000699999999831, 0.49997599999999842}","curveMode":4,"curveTo":"{0.50002599999999831, 0.49997299999999889}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003799999999821, 0.50000899999999859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000479999999996, 0.49996199999999824}","curveMode":4,"curveTo":"{0.50004199999999877, 0.49998899999999935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002999999999886, 0.50000999999999962}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000499999999803, 0.49999999999999822}","curveMode":4,"curveTo":"{0.50005599999999895, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004999999999811, 0.49998499999999879}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000499999999803, 0.49999399999999916}","curveMode":4,"curveTo":"{0.49997399999999814, 0.49999899999999897}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999803, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003999999999849, 0.49997499999999917}","curveMode":4,"curveTo":"{0.50001999999999924, 0.50000999999999962}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000449999999983, 0.49996199999999824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001699999999794, 0.49994099999999797}","curveMode":4,"curveTo":"{0.50000799999999934, 0.49998499999999879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002299999999877, 0.49995799999999946}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005299999999941, 0.50000399999999878}","curveMode":4,"curveTo":"{0.50000999999999785, 0.49999199999999888}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999099999999785, 0.49994799999999806}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005599999999895, 0.49999499999999841}","curveMode":4,"curveTo":"{0.50002999999999886, 0.49997299999999889}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005299999999941, 0.50001299999999915}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002599999999831, 0.49997399999999814}","curveMode":4,"curveTo":"{0.50004299999999802, 0.4999539999999989}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002599999999831, 0.499941999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002799999999858, 0.49997899999999795}","curveMode":4,"curveTo":"{0.50002999999999886, 0.49999199999999888}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998899999999935, 0.4999899999999986}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999699999999869, 0.49995799999999946}","curveMode":4,"curveTo":"{0.50004599999999932, 0.49996199999999824}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005499999999792, 0.49998599999999804}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000139999999984, 0.49994899999999909}","curveMode":4,"curveTo":"{0.50001199999999812, 0.49994499999999853}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002499999999905, 0.49999299999999813}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002899999999784, 0.50001299999999915}","curveMode":4,"curveTo":"{0.50005199999999839, 0.49995799999999946}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999099999999785, 0.49998299999999851}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004999999999811, 0.50000699999999831}","curveMode":4,"curveTo":"{0.50004299999999802, 0.49993999999999872}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999849, 0.49995699999999843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002699999999933, 0.5000139999999984}","curveMode":4,"curveTo":"{0.50001099999999887, 0.49997399999999814}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999499999999841, 0.50001199999999812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000699999999831, 0.49996099999999899}","curveMode":4,"curveTo":"{0.50005899999999848, 0.49998399999999954}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005799999999923, 0.50000499999999803}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005199999999839, 0.49994899999999909}","curveMode":4,"curveTo":"{0.5000569999999982, 0.49998899999999935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002599999999831, 0.49995099999999937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002599999999831, 0.49999599999999944}","curveMode":4,"curveTo":"{0.4999899999999986, 0.49999099999999963}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003799999999821, 0.49995899999999871}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001299999999915, 0.50001799999999896}","curveMode":4,"curveTo":"{0.49999199999999888, 0.49998899999999935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000799999999934, 0.49994399999999928}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003799999999821, 0.49998399999999954}","curveMode":4,"curveTo":"{0.50004099999999951, 0.49995999999999796}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001699999999794, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004399999999904, 0.50000899999999859}","curveMode":4,"curveTo":"{0.50002699999999933, 0.49998399999999954}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999699999999869, 0.50000599999999906}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999099999999785, 0.49998299999999851}","curveMode":4,"curveTo":"{0.50002699999999933, 0.50001199999999812}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999699999999869, 0.49997199999999964}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003699999999895, 0.49997399999999814}","curveMode":4,"curveTo":"{0.50005399999999867, 0.49995999999999796}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000139999999984, 0.50001099999999887}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998299999999851, 0.49995799999999946}","curveMode":4,"curveTo":"{0.50003999999999849, 0.50000999999999962}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003799999999821, 0.5000139999999984}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001099999999887, 0.49997099999999861}","curveMode":4,"curveTo":"{0.50002799999999858, 0.49999299999999813}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000479999999996, 0.49994599999999956}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005599999999895, 0.49999199999999888}","curveMode":4,"curveTo":"{0.50002599999999831, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999849, 0.49994899999999909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001299999999915, 0.49997699999999945}","curveMode":4,"curveTo":"{0.50003899999999923, 0.49996399999999852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002499999999905, 0.50000599999999906}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999886, 0.49996299999999927}","curveMode":4,"curveTo":"{0.50003699999999895, 0.49997599999999842}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001699999999794, 0.50001299999999915}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001899999999821, 0.50000599999999906}","curveMode":4,"curveTo":"{0.5000479999999996, 0.49995299999999787}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000479999999996, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002299999999877, 0.49996199999999824}","curveMode":4,"curveTo":"{0.50001099999999887, 0.49995199999999862}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002699999999933, 0.49998799999999832}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002799999999858, 0.49997499999999917}","curveMode":4,"curveTo":"{0.50005599999999895, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001999999999924, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000999999999785, 0.49994499999999853}","curveMode":4,"curveTo":"{0.50002999999999886, 0.49994299999999825}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001999999999924, 0.50001199999999812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003999999999849, 0.49995699999999843}","curveMode":4,"curveTo":"{0.50004899999999886, 0.49998699999999907}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001499999999943, 0.49998099999999823}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000699999999831, 0.49995699999999843}","curveMode":4,"curveTo":"{0.50001599999999868, 0.49997699999999945}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999849, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999899999999986, 0.49999299999999813}","curveMode":4,"curveTo":"{0.50002999999999886, 0.49999499999999841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000899999999859, 0.49995499999999815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001999999999924, 0.49997199999999964}","curveMode":4,"curveTo":"{0.50005299999999941, 0.49994899999999909}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4999899999999986, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003699999999895, 0.49997399999999814}","curveMode":4,"curveTo":"{0.50004599999999932, 0.49995799999999946}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004599999999932, 0.49995199999999862}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004099999999951, 0.50000399999999878}","curveMode":4,"curveTo":"{0.50001999999999924, 0.49996399999999852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001599999999868, 0.50001199999999812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002699999999933, 0.49995599999999918}","curveMode":4,"curveTo":"{0.50004899999999886, 0.49995499999999815}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.49999299999999813}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005099999999914, 0.49995799999999946}","curveMode":4,"curveTo":"{0.50002599999999831, 0.50001799999999896}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002399999999803, 0.49994799999999806}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004299999999802, 0.4999779999999987}","curveMode":4,"curveTo":"{0.50002199999999952, 0.50000699999999831}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001799999999896, 0.49995899999999871}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.49998699999999907}","curveMode":4,"curveTo":"{0.50004099999999951, 0.50000399999999878}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999802, 0.4999779999999987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004599999999932, 0.49994999999999834}","curveMode":4,"curveTo":"{0.50005099999999914, 0.49998299999999851}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001299999999915, 0.4999779999999987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999813, 0.49994599999999956}","curveMode":4,"curveTo":"{0.49999099999999785, 0.49994899999999909}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998299999999851, 0.49995299999999787}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50006099999999876, 0.499941999999999}","curveMode":4,"curveTo":"{0.50004299999999802, 0.49994099999999797}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002199999999952, 0.49994699999999881}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001299999999915, 0.49994299999999825}","curveMode":4,"curveTo":"{0.5000449999999983, 0.49995099999999937}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998799999999832, 0.50001199999999812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002999999999886, 0.49998799999999832}","curveMode":4,"curveTo":"{0.50001699999999794, 0.49997699999999945}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002399999999803, 0.4999899999999986}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000569999999982, 0.49994999999999834}","curveMode":4,"curveTo":"{0.50006099999999876, 0.49998899999999935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005599999999895, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001299999999915, 0.49998699999999907}","curveMode":4,"curveTo":"{0.5000599999999995, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001499999999943, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001299999999915, 0.49993899999999947}","curveMode":4,"curveTo":"{0.49998899999999935, 0.50000799999999934}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004999999999811, 0.49994799999999806}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005199999999839, 0.49998499999999879}","curveMode":4,"curveTo":"{0.50005199999999839, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000599999999995, 0.49997999999999898}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.49997099999999861}","curveMode":4,"curveTo":"{0.50002199999999952, 0.50000599999999906}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998799999999832, 0.49994799999999806}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000599999999995, 0.49996199999999824}","curveMode":4,"curveTo":"{0.49998299999999851, 0.49995099999999937}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005499999999792, 0.49995599999999918}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004399999999904, 0.49996099999999899}","curveMode":4,"curveTo":"{0.50001499999999943, 0.49997199999999964}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000449999999983, 0.49997999999999898}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001599999999868, 0.49998299999999851}","curveMode":4,"curveTo":"{0.50002999999999886, 0.50001799999999896}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003799999999821, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998299999999851, 0.49996399999999852}","curveMode":4,"curveTo":"{0.50003899999999923, 0.49993999999999872}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999599999999944, 0.49996199999999824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999499999999841, 0.49998299999999851}","curveMode":4,"curveTo":"{0.50002899999999784, 0.49999199999999888}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002299999999877, 0.49994699999999881}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000479999999996, 0.49995099999999937}","curveMode":4,"curveTo":"{0.50002099999999849, 0.49999099999999963}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999803, 0.49993999999999872}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999813, 0.49999299999999813}","curveMode":4,"curveTo":"{0.50001299999999915, 0.49997299999999889}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002799999999858, 0.4999899999999986}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005899999999848, 0.5000139999999984}","curveMode":4,"curveTo":"{0.49999699999999869, 0.49993999999999872}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002899999999784, 0.49994799999999806}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999899999999986, 0.4999539999999989}","curveMode":4,"curveTo":"{0.50002699999999933, 0.50000599999999906}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004999999999811, 0.49994999999999834}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005199999999839, 0.4999539999999989}","curveMode":4,"curveTo":"{0.50002899999999784, 0.50000999999999962}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999849, 0.49996199999999824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50006099999999876, 0.49996099999999899}","curveMode":4,"curveTo":"{0.50004999999999811, 0.49999099999999963}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999802, 0.49994799999999806}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000599999999906, 0.4999539999999989}","curveMode":4,"curveTo":"{0.5000599999999995, 0.50001299999999915}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000479999999996, 0.49998899999999935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002099999999849, 0.49999599999999944}","curveMode":4,"curveTo":"{0.50000999999999785, 0.49996199999999824}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005199999999839, 0.50001799999999896}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000999999999785, 0.50000499999999803}","curveMode":4,"curveTo":"{0.50001899999999821, 0.49995199999999862}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001499999999943, 0.49996299999999927}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999886, 0.49994699999999881}","curveMode":4,"curveTo":"{0.49999199999999888, 0.49995799999999946}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999802, 0.49995199999999862}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000479999999996, 0.49995699999999843}","curveMode":4,"curveTo":"{0.50004899999999886, 0.50000599999999906}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000899999999859, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999858, 0.49997099999999861}","curveMode":4,"curveTo":"{0.50004599999999932, 0.49997199999999964}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000479999999996, 0.50001199999999812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999813, 0.49993999999999872}","curveMode":4,"curveTo":"{0.50003999999999849, 0.49996199999999824}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49994299999999825}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003999999999849, 0.49997499999999917}","curveMode":4,"curveTo":"{0.50004199999999877, 0.49994799999999806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000569999999982, 0.4999539999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005399999999867, 0.50001799999999896}","curveMode":4,"curveTo":"{0.50001199999999812, 0.49993899999999947}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005399999999867, 0.50001099999999887}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004199999999877, 0.49994899999999909}","curveMode":4,"curveTo":"{0.50005899999999848, 0.50001099999999887}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002699999999933, 0.50001199999999812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002399999999803, 0.49998899999999935}","curveMode":4,"curveTo":"{0.50005599999999895, 0.49995099999999937}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002699999999933, 0.499941999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000499999999803, 0.49994099999999797}","curveMode":4,"curveTo":"{0.49999199999999888, 0.49999499999999841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002299999999877, 0.49996199999999824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005299999999941, 0.50000899999999859}","curveMode":4,"curveTo":"{0.49999699999999869, 0.49996199999999824}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999802, 0.49993899999999947}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000599999999906, 0.49999599999999944}","curveMode":4,"curveTo":"{0.50000599999999906, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999099999999785, 0.49997999999999898}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000599999999995, 0.49995999999999796}","curveMode":4,"curveTo":"{0.50002099999999849, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999599999999944, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004299999999802, 0.49994099999999797}","curveMode":4,"curveTo":"{0.50005899999999848, 0.49999399999999916}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005599999999895, 0.50000499999999803}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999499999999841, 0.49998299999999851}","curveMode":4,"curveTo":"{0.49998699999999907, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000899999999859, 0.50000999999999962}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004999999999811, 0.49993899999999947}","curveMode":4,"curveTo":"{0.50002699999999933, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005499999999792, 0.499941999999999}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000799999999934, 0.49995899999999871}","curveMode":4,"curveTo":"{0.50004699999999858, 0.49999399999999916}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000699999999831, 0.50000899999999859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005499999999792, 0.49998399999999954}","curveMode":4,"curveTo":"{0.50001999999999924, 0.50001799999999896}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002599999999831, 0.49995699999999843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000479999999996, 0.49996399999999852}","curveMode":4,"curveTo":"{0.50005099999999914, 0.49999999999999822}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999999999999822, 0.5000139999999984}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005599999999895, 0.49999899999999897}","curveMode":4,"curveTo":"{0.50005599999999895, 0.49995999999999796}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000599999999995, 0.49995599999999918}"}]},{"_class":"group","do_objectID":"991C8F86-5DAA-4539-9204-C0FE32F039C0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":26,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"76300134-B741-43B1-BBDA-A1283F3A56E7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":12.84832,"y":12.64},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1e-05}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"}]},{"_class":"shapePath","do_objectID":"B5E1E5D7-518C-4443-B280-DFF5201AB6E3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":25,"x":0.8483200000000001,"y":0.6400000000000006},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"01FF596C-7D34-42A8-9FF6-7A7A99F14D88","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23.775,"width":24.098437,"x":1.712383,"y":1.465},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27277441271398639, 0}","curveMode":4,"curveTo":"{0.37560805292061061, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.37560805292061061, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.16463091482649833}","curveMode":4,"curveTo":"{0.14608071884496077, 0.022675078864353215}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.16463091482649833}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065616164235049762, 0.16614090431125128}","curveMode":4,"curveTo":"{0.026843110198391716, 0.19335015772870656}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.026843110198391716, 0.19335015772870656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32192199850969583, 0.084580441640378534}","curveMode":3,"curveTo":"{0.13862421865783245, 0.084580441640378534}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26830067858757806, 0.084580441640378534}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33683458391928073, 0.17067507886435335}","curveMode":2,"curveTo":"{0.33683458391928073, 0.10272134595162986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33683458391928073, 0.13597476340693995}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29216114721465131, 0.32630073606729759}","curveMode":4,"curveTo":"{0.31446549832256754, 0.24618717139852778}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.29216114721465131, 0.32630073606729759}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12371121828357583, 0.91088328075709779}","curveMode":4,"curveTo":"{0.15950192122418561, 0.78700063091482653}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.15950192122418561, 0.78700063091482653}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037281961481568295, 0.96372239747634081}","curveMode":4,"curveTo":"{0.099850749656502619, 0.96372239747634081}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.037281961481568295, 0.96372239747634081}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20566674095917506, 1}","curveMode":4,"curveTo":"{0.025351727168031694, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.025351727168031694, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30999176419615926, 0.82025488958990533}","curveMode":4,"curveTo":"{0.28023091290111468, 0.92599873817034695}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.30999176419615926, 0.82025488958990533}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.51715125756911118, 0.084580441640378534}","curveMode":4,"curveTo":"{0.49776410810377458, 0.15102418506834905}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.49776410810377458, 0.15102418506834905}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77501030461021181, 0.060395373291272356}","curveMode":3,"curveTo":"{0.52908149188264786, 0.060395373291272356}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.58127574829853068, 0.060395373291272356}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84652946579066513, 0.4470956887486856}","curveMode":3,"curveTo":"{0.84652946579066513, 0.11027970557308098}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84652946579066513, 0.24770136698212405}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4247552237516482, 0.619348054679285}","curveMode":4,"curveTo":"{0.69007533559126677, 0.59365299684542583}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.4247552237516482, 0.619348054679285}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90015120067745469, 0.65556004206098839}","curveMode":4,"curveTo":"{0.41133526626643874, 0.65556004206098839}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.41133526626643874, 0.65556004206098839}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.095162986330178737}","curveMode":2,"curveTo":"{1, 0.3821619348054679}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.2416529968454259}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52311429990252056, 0}","curveMode":4,"curveTo":"{0.93743162678973746, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.52311429990252056, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37560805292061061, 0}","curveMode":1,"curveTo":"{0.37560805292061061, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37560805292061061, 0}"}]}]}]},{"_class":"group","do_objectID":"033E088B-FF30-4C88-94AE-3AD4717CABBA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":13,"x":37,"y":16},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BD23EC91-75C5-4480-89E1-06B549D93C19","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":5.500061000000001,"y":11.999939},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999899999999986, 0.49995299999999787}","curveMode":4,"curveTo":"{0.49993899999999947, 0.50006099999999876}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.49993899999999947, 0.50006099999999876}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004399999999904, 0.49994499999999853}","curveMode":4,"curveTo":"{0.5000359999999997, 0.49994499999999853}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003999999999937, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998799999999921, 0.4999659999999988}","curveMode":4,"curveTo":"{0.4999709999999995, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999979, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999991, 0.50000899999999859}","curveMode":4,"curveTo":"{0.50003699999999984, 0.49996399999999852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005399999999955, 0.49995999999999796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999991, 0.49994299999999825}","curveMode":4,"curveTo":"{0.49999999999999911, 0.50002699999999933}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005599999999983, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998599999999982, 0.49995999999999796}","curveMode":4,"curveTo":"{0.50005399999999955, 0.49996099999999899}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001099999999976, 0.49994699999999881}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003699999999984, 0.49994599999999956}","curveMode":4,"curveTo":"{0.5000069999999992, 0.49996399999999852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999938, 0.49995299999999787}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.5000139999999984}","curveMode":4,"curveTo":"{0.50000999999999962, 0.49998499999999879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003999999999937, 0.49993899999999947}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000119999999999, 0.49999999999999822}","curveMode":4,"curveTo":"{0.50005199999999927, 0.49998399999999954}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002699999999933, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000399999999967, 0.49999399999999916}","curveMode":4,"curveTo":"{0.49997299999999978, 0.49999899999999897}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000399999999967, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003899999999923, 0.49997499999999917}","curveMode":4,"curveTo":"{0.50001699999999971, 0.49997299999999889}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.49996199999999824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001599999999957, 0.49994099999999797}","curveMode":4,"curveTo":"{0.5000069999999992, 0.49998499999999879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002199999999952, 0.49995799999999946}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998799999999921, 0.49994299999999825}","curveMode":4,"curveTo":"{0.50000899999999948, 0.49999199999999888}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998799999999921, 0.50000499999999803}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.49998799999999832}","curveMode":4,"curveTo":"{0.50005099999999914, 0.49994799999999806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.4999779999999987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999946, 0.49997899999999795}","curveMode":4,"curveTo":"{0.50002799999999947, 0.49999499999999841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000899999999948, 0.49996199999999824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999946, 0.50001299999999915}","curveMode":4,"curveTo":"{0.50004599999999932, 0.49997899999999795}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.49997499999999917}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998199999999926, 0.50000899999999859}","curveMode":4,"curveTo":"{0.49999099999999963, 0.50000599999999906}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000119999999999, 0.49999099999999963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.50001299999999915}","curveMode":4,"curveTo":"{0.50000499999999981, 0.50001099999999887}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001399999999929, 0.49998699999999907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002199999999952, 0.49997199999999964}","curveMode":4,"curveTo":"{0.50002299999999966, 0.49995699999999843}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005599999999983, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002199999999952, 0.49995699999999843}","curveMode":4,"curveTo":"{0.50002799999999947, 0.4999539999999989}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000119999999999, 0.50000799999999934}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005699999999909, 0.50000499999999803}","curveMode":4,"curveTo":"{0.50002699999999933, 0.50001799999999896}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49997399999999814}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49998199999999926}","curveMode":4,"curveTo":"{0.50002499999999905, 0.49994299999999825}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003799999999909, 0.49995999999999796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002899999999961, 0.49994499999999853}","curveMode":4,"curveTo":"{0.49998999999999949, 0.49998099999999823}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004999999999988, 0.49998499999999879}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002799999999947, 0.49998099999999823}","curveMode":4,"curveTo":"{0.50005099999999914, 0.49997099999999861}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998899999999935, 0.49999099999999963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000189999999991, 0.49995099999999937}","curveMode":4,"curveTo":"{0.50000499999999981, 0.49999599999999944}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49995099999999937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.49998199999999926}","curveMode":4,"curveTo":"{0.50001499999999943, 0.49994399999999928}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000599999999906, 0.49997399999999814}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003899999999923, 0.50000599999999906}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49998899999999935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001099999999976, 0.49996099999999899}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000999999999962, 0.50000799999999934}","curveMode":4,"curveTo":"{0.5000599999999995, 0.50001099999999887}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005699999999909, 0.49994699999999881}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001399999999929, 0.49995999999999796}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49997499999999917}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998999999999949, 0.49997199999999964}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999949999999993, 0.49996199999999824}","curveMode":4,"curveTo":"{0.49999399999999916, 0.49994399999999928}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.4999779999999987}","curveMode":4,"curveTo":"{0.50004699999999946, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49998899999999935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49998699999999907}","curveMode":4,"curveTo":"{0.49998699999999907, 0.49997699999999945}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999938, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000799999999934, 0.49994099999999797}","curveMode":4,"curveTo":"{0.50001299999999915, 0.49997099999999861}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003999999999937, 0.49994799999999806}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999946, 0.49994999999999834}","curveMode":4,"curveTo":"{0.50000399999999967, 0.49998299999999851}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004899999999974, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003899999999923, 0.4999899999999986}","curveMode":4,"curveTo":"{0.50000999999999962, 0.49995199999999862}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002799999999947, 0.50000899999999859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004999999999988, 0.50000899999999859}","curveMode":4,"curveTo":"{0.5000119999999999, 0.49999099999999963}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001299999999915, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004099999999951, 0.49997499999999917}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000189999999991, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001099999999976, 0.4999779999999987}","curveMode":4,"curveTo":"{0.50002899999999961, 0.49994299999999825}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000189999999991, 0.50000899999999859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001599999999957, 0.50000899999999859}","curveMode":4,"curveTo":"{0.50002299999999966, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49998899999999935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004299999999979, 0.49997999999999898}","curveMode":4,"curveTo":"{0.50004899999999974, 0.49999499999999841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004499999999918, 0.50000499999999803}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002799999999947, 0.49994799999999806}","curveMode":4,"curveTo":"{0.50005399999999955, 0.49998699999999907}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005199999999927, 0.49995299999999787}","curveMode":4,"curveTo":"{0.50006099999999964, 0.49997599999999842}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4999949999999993, 0.49998099999999823}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002899999999961, 0.50000999999999962}","curveMode":4,"curveTo":"{0.50004399999999904, 0.49995299999999787}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005499999999969, 0.50001199999999812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003999999999937, 0.49997699999999945}","curveMode":4,"curveTo":"{0.50000499999999981, 0.49997399999999814}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.49997099999999861}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999399999999916, 0.50000799999999934}","curveMode":4,"curveTo":"{0.50000599999999906, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999949999999993, 0.49995799999999946}","curveMode":4,"curveTo":"{0.50004099999999951, 0.49994099999999797}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000359999999997, 0.49997399999999814}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001599999999957, 0.49998699999999907}","curveMode":4,"curveTo":"{0.5000359999999997, 0.49997899999999795}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001399999999929, 0.49999499999999841}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005599999999983, 0.49995999999999796}","curveMode":4,"curveTo":"{0.50001999999999924, 0.49997699999999945}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005299999999941, 0.49996299999999927}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001299999999915, 0.49996199999999824}","curveMode":4,"curveTo":"{0.50000999999999962, 0.49994099999999797}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005399999999955, 0.5000139999999984}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49996399999999852}","curveMode":4,"curveTo":"{0.50004999999999988, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000599999999995, 0.49995199999999862}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002799999999947, 0.4999539999999989}","curveMode":4,"curveTo":"{0.49999399999999916, 0.49999399999999916}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000239999999998, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004299999999979, 0.49996099999999899}","curveMode":4,"curveTo":"{0.50001499999999943, 0.49998899999999935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002899999999961, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001999999999924, 0.49998099999999823}","curveMode":4,"curveTo":"{0.50002199999999952, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002599999999919, 0.49998699999999907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.49997599999999842}","curveMode":4,"curveTo":"{0.50005699999999909, 0.49994899999999909}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50006099999999964, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005799999999923, 0.49999599999999944}","curveMode":4,"curveTo":"{0.50001799999999985, 0.49996299999999927}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004099999999951, 0.49998599999999804}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999949999999993, 0.49997199999999964}","curveMode":4,"curveTo":"{0.5000479999999996, 0.49995299999999787}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005399999999955, 0.4999539999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.4999539999999989}","curveMode":4,"curveTo":"{0.50002899999999961, 0.50000699999999831}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003699999999984, 0.50001799999999896}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000239999999998, 0.4999539999999989}","curveMode":4,"curveTo":"{0.50004299999999979, 0.49998699999999907}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49998099999999823}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002099999999938, 0.49998399999999954}","curveMode":4,"curveTo":"{0.50000599999999906, 0.49995199999999862}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005899999999937, 0.49995099999999937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003799999999909, 0.49993999999999872}","curveMode":4,"curveTo":"{0.50005899999999937, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001499999999943, 0.50000399999999878}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005899999999937, 0.49998599999999804}","curveMode":4,"curveTo":"{0.4999949999999993, 0.49996199999999824}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999599999999944, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000799999999934, 0.49998499999999879}","curveMode":4,"curveTo":"{0.50004399999999904, 0.4999779999999987}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998899999999935, 0.49997199999999964}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000399999999967, 0.49994699999999881}","curveMode":4,"curveTo":"{0.50000499999999981, 0.49995299999999787}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001499999999943, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999599999999944, 0.49993999999999872}","curveMode":4,"curveTo":"{0.5000069999999992, 0.4999899999999986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005899999999937, 0.49999299999999813}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002599999999919, 0.50000599999999906}","curveMode":4,"curveTo":"{0.50004999999999988, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998699999999907, 0.50000999999999962}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002199999999952, 0.50000999999999962}","curveMode":4,"curveTo":"{0.50004899999999974, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998899999999935, 0.49994999999999834}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.49999499999999841}","curveMode":4,"curveTo":"{0.50004099999999951, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49999199999999888}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999099999999963, 0.50000699999999831}","curveMode":4,"curveTo":"{0.50004199999999965, 0.49997999999999898}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.4999899999999986}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005099999999914, 0.49998699999999907}","curveMode":4,"curveTo":"{0.50002299999999966, 0.49998499999999879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999979, 0.49995499999999815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000599999999995, 0.49997199999999964}","curveMode":4,"curveTo":"{0.5000189999999991, 0.50000399999999878}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999099999999963, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005899999999937, 0.49999499999999841}","curveMode":4,"curveTo":"{0.50000399999999967, 0.49995199999999862}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005299999999941, 0.50000899999999859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001699999999971, 0.50000999999999962}","curveMode":4,"curveTo":"{0.50001299999999915, 0.49999399999999916}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000899999999948, 0.49996299999999927}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49998599999999804}","curveMode":4,"curveTo":"{0.50001799999999985, 0.50000999999999962}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999938, 0.49999199999999888}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998899999999935, 0.50001299999999915}","curveMode":4,"curveTo":"{0.50001099999999976, 0.4999899999999986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49995299999999787}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998199999999926, 0.49996399999999852}","curveMode":4,"curveTo":"{0.50004399999999904, 0.49997299999999889}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005299999999941, 0.49998499999999879}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002699999999933, 0.49997499999999917}","curveMode":4,"curveTo":"{0.49998899999999935, 0.4999779999999987}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998799999999921, 0.49995199999999862}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004499999999918, 0.49996399999999852}","curveMode":4,"curveTo":"{0.50005599999999983, 0.50000699999999831}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999199999999977, 0.50000699999999831}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999399999999916, 0.49998099999999823}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49998599999999804}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.4999779999999987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998699999999907, 0.49999499999999841}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999991, 0.50000699999999831}","curveMode":4,"curveTo":"{0.5000479999999996, 0.50000699999999831}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001999999999924, 0.49999499999999841}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004199999999965, 0.49998199999999926}","curveMode":4,"curveTo":"{0.50001999999999924, 0.49997699999999945}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002699999999933, 0.50001299999999915}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004199999999965, 0.49999399999999916}","curveMode":4,"curveTo":"{0.50005199999999927, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.4999779999999987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998699999999907, 0.49999399999999916}","curveMode":4,"curveTo":"{0.49999599999999944, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005899999999937, 0.49995999999999796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998599999999982, 0.50000899999999859}","curveMode":4,"curveTo":"{0.50005499999999969, 0.50001799999999896}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005799999999923, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002599999999919, 0.50000399999999878}","curveMode":4,"curveTo":"{0.50000799999999934, 0.50000999999999962}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998599999999982, 0.49998299999999851}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001799999999985, 0.49998399999999954}","curveMode":4,"curveTo":"{0.50003899999999923, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000189999999991, 0.49995099999999937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004099999999951, 0.499941999999999}","curveMode":4,"curveTo":"{0.50000899999999948, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000599999999906, 0.5000139999999984}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005799999999923, 0.49997099999999861}","curveMode":4,"curveTo":"{0.50000599999999906, 0.49998599999999804}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005199999999927, 0.50000699999999831}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005499999999969, 0.49995999999999796}","curveMode":4,"curveTo":"{0.49999899999999986, 0.5000139999999984}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004699999999946, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005499999999969, 0.49999899999999897}","curveMode":4,"curveTo":"{0.50005899999999937, 0.49995599999999918}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50005499999999969, 0.49999899999999897}"}]},{"_class":"group","do_objectID":"594EEBF7-9E25-46D0-953A-98375773BDFE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":13,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"43F08F61-05E3-4483-B18B-39073A19BC34","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":6.153484,"y":11.712},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1e-05}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"}]},{"_class":"shapePath","do_objectID":"4B485A87-5BE2-415F-8FE5-8D02EB8E69FB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":12,"x":0.653484,"y":0.7119999999999997},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"CB6BD9D2-7B7C-42E1-B9FC-69B02134109F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.907775,"width":10.450021,"x":1.350359,"y":1.476099999999999},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68391010888877624, 0.79673312328613932}","curveMode":1,"curveTo":"{0.68391010888877624, 0.79673312328613932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.68391010888877624, 0.79673312328613932}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68391010888877624, 0.12952022740784944}","curveMode":4,"curveTo":"{0.68391010888877624, 0.22786887303708389}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.68391010888877624, 0.22786887303708389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69422683456808354, 0}","curveMode":4,"curveTo":"{0.68734933642717067, 0.02952376496472138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69422683456808354, 0.0081980027638589789}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4845985476966983, 0.055770154659704224}","curveMode":4,"curveTo":"{0.68391010888877624, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67359338320946904, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0068779766088508457, 0.18193997336562023}","curveMode":4,"curveTo":"{0.30233192832818223, 0.096709957994365034}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.16396461986669109}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2096287653393232, 0.17701934587149995}","curveMode":4,"curveTo":"{0.020633929826552495, 0.1983451080723625}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.051435781803692071, 0.20818636306060292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40894032653140117, 0.1672465597259421}","curveMode":2,"curveTo":"{0.28513674757208618, 0.1672465597259421}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35047824305807607, 0.1672465597259421}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4192580091465844, 0.26231783008543769}","curveMode":4,"curveTo":"{0.4192580091465844, 0.20654767542573349}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.4192580091465844, 0.26231783008543769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4192580091465844, 0.93281494811773447}","curveMode":4,"curveTo":"{0.4192580091465844, 0.79673312328613932}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.4192580091465844, 0.79673312328613932}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.075508460700700983, 0.95078801932190737}","curveMode":4,"curveTo":"{0.3264046072251911, 0.94101705901215438}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.085825186380008203, 0.94586693536883593}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.072069233162306554, 0.98359600644063583}","curveMode":2,"curveTo":"{0.072069233162306554, 0.96227070069872456}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.072069233162306554, 0.97375361030501728}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25433585253082258, 0.99835957782111606}","curveMode":4,"curveTo":"{0.075508460700700983, 0.99507877910924314}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.085825186380008203, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.72861719608027564, 0.99671920128812719}","curveMode":3,"curveTo":"{0.37799014949347942, 0.99671920128812719}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56354575746785573, 0.99671920128812719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99311963105145917, 0.99507877910924314}","curveMode":4,"curveTo":"{0.81100363338982762, 0.99835957782111606}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.98280386230802785, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96227070069872456}","curveMode":2,"curveTo":"{1, 0.98359600644063583}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.97375361030501728}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74222386730131928, 0.94101705901215438}","curveMode":4,"curveTo":"{0.99311963105145917, 0.95078801932190737}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.98280386230802785, 0.94586693536883593}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68391010888877624, 0.79673312328613932}","curveMode":4,"curveTo":"{0.68391010888877624, 0.93281494811773447}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.68391010888877624, 0.79673312328613932}"}]}]}]},{"_class":"group","do_objectID":"608A997C-2B68-4A98-B61C-14160BBB21CC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":24,"width":13,"x":447,"y":457},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7 Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8AD9C246-4EB5-4C03-98CA-04364FF18476","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":5.500061000000001,"y":11.999939},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999899999999986, 0.49995299999999787}","curveMode":4,"curveTo":"{0.49993899999999947, 0.50006099999999876}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.49993899999999947, 0.50006099999999876}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004399999999904, 0.49994499999999853}","curveMode":4,"curveTo":"{0.5000359999999997, 0.49994499999999853}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003999999999937, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998799999999921, 0.4999659999999988}","curveMode":4,"curveTo":"{0.4999709999999995, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999979, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999991, 0.50000899999999859}","curveMode":4,"curveTo":"{0.50003699999999984, 0.49996399999999852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005399999999955, 0.49995999999999796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999991, 0.49994299999999825}","curveMode":4,"curveTo":"{0.49999999999999911, 0.50002699999999933}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005599999999983, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998599999999982, 0.49995999999999796}","curveMode":4,"curveTo":"{0.50005399999999955, 0.49996099999999899}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001099999999976, 0.49994699999999881}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003699999999984, 0.49994599999999956}","curveMode":4,"curveTo":"{0.5000069999999992, 0.49996399999999852}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999938, 0.49995299999999787}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.5000139999999984}","curveMode":4,"curveTo":"{0.50000999999999962, 0.49998499999999879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003999999999937, 0.49993899999999947}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000119999999999, 0.49999999999999822}","curveMode":4,"curveTo":"{0.50005199999999927, 0.49998399999999954}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002699999999933, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000399999999967, 0.49999399999999916}","curveMode":4,"curveTo":"{0.49997299999999978, 0.49999899999999897}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000399999999967, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003899999999923, 0.49997499999999917}","curveMode":4,"curveTo":"{0.50001699999999971, 0.49997299999999889}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.49996199999999824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001599999999957, 0.49994099999999797}","curveMode":4,"curveTo":"{0.5000069999999992, 0.49998499999999879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002199999999952, 0.49995799999999946}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998799999999921, 0.49994299999999825}","curveMode":4,"curveTo":"{0.50000899999999948, 0.49999199999999888}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998799999999921, 0.50000499999999803}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.49998799999999832}","curveMode":4,"curveTo":"{0.50005099999999914, 0.49994799999999806}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.4999779999999987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999946, 0.49997899999999795}","curveMode":4,"curveTo":"{0.50002799999999947, 0.49999499999999841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000899999999948, 0.49996199999999824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999946, 0.50001299999999915}","curveMode":4,"curveTo":"{0.50004599999999932, 0.49997899999999795}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.49997499999999917}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998199999999926, 0.50000899999999859}","curveMode":4,"curveTo":"{0.49999099999999963, 0.50000599999999906}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000119999999999, 0.49999099999999963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.50001299999999915}","curveMode":4,"curveTo":"{0.50000499999999981, 0.50001099999999887}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001399999999929, 0.49998699999999907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002199999999952, 0.49997199999999964}","curveMode":4,"curveTo":"{0.50002299999999966, 0.49995699999999843}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005599999999983, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002199999999952, 0.49995699999999843}","curveMode":4,"curveTo":"{0.50002799999999947, 0.4999539999999989}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000119999999999, 0.50000799999999934}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005699999999909, 0.50000499999999803}","curveMode":4,"curveTo":"{0.50002699999999933, 0.50001799999999896}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49997399999999814}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49998199999999926}","curveMode":4,"curveTo":"{0.50002499999999905, 0.49994299999999825}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003799999999909, 0.49995999999999796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002899999999961, 0.49994499999999853}","curveMode":4,"curveTo":"{0.49998999999999949, 0.49998099999999823}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004999999999988, 0.49998499999999879}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002799999999947, 0.49998099999999823}","curveMode":4,"curveTo":"{0.50005099999999914, 0.49997099999999861}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998899999999935, 0.49999099999999963}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000189999999991, 0.49995099999999937}","curveMode":4,"curveTo":"{0.50000499999999981, 0.49999599999999944}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49995099999999937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.49998199999999926}","curveMode":4,"curveTo":"{0.50001499999999943, 0.49994399999999928}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000599999999906, 0.49997399999999814}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003899999999923, 0.50000599999999906}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49998899999999935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001099999999976, 0.49996099999999899}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000999999999962, 0.50000799999999934}","curveMode":4,"curveTo":"{0.5000599999999995, 0.50001099999999887}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005699999999909, 0.49994699999999881}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001399999999929, 0.49995999999999796}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49997499999999917}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998999999999949, 0.49997199999999964}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999949999999993, 0.49996199999999824}","curveMode":4,"curveTo":"{0.49999399999999916, 0.49994399999999928}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.4999779999999987}","curveMode":4,"curveTo":"{0.50004699999999946, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49998899999999935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49998699999999907}","curveMode":4,"curveTo":"{0.49998699999999907, 0.49997699999999945}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999938, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000799999999934, 0.49994099999999797}","curveMode":4,"curveTo":"{0.50001299999999915, 0.49997099999999861}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003999999999937, 0.49994799999999806}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999946, 0.49994999999999834}","curveMode":4,"curveTo":"{0.50000399999999967, 0.49998299999999851}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004899999999974, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003899999999923, 0.4999899999999986}","curveMode":4,"curveTo":"{0.50000999999999962, 0.49995199999999862}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002799999999947, 0.50000899999999859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004999999999988, 0.50000899999999859}","curveMode":4,"curveTo":"{0.5000119999999999, 0.49999099999999963}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001299999999915, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004099999999951, 0.49997499999999917}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000189999999991, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001099999999976, 0.4999779999999987}","curveMode":4,"curveTo":"{0.50002899999999961, 0.49994299999999825}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000189999999991, 0.50000899999999859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001599999999957, 0.50000899999999859}","curveMode":4,"curveTo":"{0.50002299999999966, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49998899999999935}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004299999999979, 0.49997999999999898}","curveMode":4,"curveTo":"{0.50004899999999974, 0.49999499999999841}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004499999999918, 0.50000499999999803}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002799999999947, 0.49994799999999806}","curveMode":4,"curveTo":"{0.50005399999999955, 0.49998699999999907}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005199999999927, 0.49995299999999787}","curveMode":4,"curveTo":"{0.50006099999999964, 0.49997599999999842}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4999949999999993, 0.49998099999999823}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002899999999961, 0.50000999999999962}","curveMode":4,"curveTo":"{0.50004399999999904, 0.49995299999999787}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005499999999969, 0.50001199999999812}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003999999999937, 0.49997699999999945}","curveMode":4,"curveTo":"{0.50000499999999981, 0.49997399999999814}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.49997099999999861}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999399999999916, 0.50000799999999934}","curveMode":4,"curveTo":"{0.50000599999999906, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49997899999999795}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999949999999993, 0.49995799999999946}","curveMode":4,"curveTo":"{0.50004099999999951, 0.49994099999999797}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000359999999997, 0.49997399999999814}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001599999999957, 0.49998699999999907}","curveMode":4,"curveTo":"{0.5000359999999997, 0.49997899999999795}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001399999999929, 0.49999499999999841}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005599999999983, 0.49995999999999796}","curveMode":4,"curveTo":"{0.50001999999999924, 0.49997699999999945}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005299999999941, 0.49996299999999927}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001299999999915, 0.49996199999999824}","curveMode":4,"curveTo":"{0.50000999999999962, 0.49994099999999797}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005399999999955, 0.5000139999999984}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49996399999999852}","curveMode":4,"curveTo":"{0.50004999999999988, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000599999999995, 0.49995199999999862}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002799999999947, 0.4999539999999989}","curveMode":4,"curveTo":"{0.49999399999999916, 0.49999399999999916}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000239999999998, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004299999999979, 0.49996099999999899}","curveMode":4,"curveTo":"{0.50001499999999943, 0.49998899999999935}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002899999999961, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001999999999924, 0.49998099999999823}","curveMode":4,"curveTo":"{0.50002199999999952, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002599999999919, 0.49998699999999907}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.49997599999999842}","curveMode":4,"curveTo":"{0.50005699999999909, 0.49994899999999909}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50006099999999964, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005799999999923, 0.49999599999999944}","curveMode":4,"curveTo":"{0.50001799999999985, 0.49996299999999927}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004099999999951, 0.49998599999999804}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999949999999993, 0.49997199999999964}","curveMode":4,"curveTo":"{0.5000479999999996, 0.49995299999999787}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005399999999955, 0.4999539999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.4999539999999989}","curveMode":4,"curveTo":"{0.50002899999999961, 0.50000699999999831}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003699999999984, 0.50001799999999896}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000239999999998, 0.4999539999999989}","curveMode":4,"curveTo":"{0.50004299999999979, 0.49998699999999907}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49998099999999823}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002099999999938, 0.49998399999999954}","curveMode":4,"curveTo":"{0.50000599999999906, 0.49995199999999862}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005899999999937, 0.49995099999999937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003799999999909, 0.49993999999999872}","curveMode":4,"curveTo":"{0.50005899999999937, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001499999999943, 0.50000399999999878}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005899999999937, 0.49998599999999804}","curveMode":4,"curveTo":"{0.4999949999999993, 0.49996199999999824}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999599999999944, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000799999999934, 0.49998499999999879}","curveMode":4,"curveTo":"{0.50004399999999904, 0.4999779999999987}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998899999999935, 0.49997199999999964}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000399999999967, 0.49994699999999881}","curveMode":4,"curveTo":"{0.50000499999999981, 0.49995299999999787}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001499999999943, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999599999999944, 0.49993999999999872}","curveMode":4,"curveTo":"{0.5000069999999992, 0.4999899999999986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005899999999937, 0.49999299999999813}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002599999999919, 0.50000599999999906}","curveMode":4,"curveTo":"{0.50004999999999988, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998699999999907, 0.50000999999999962}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002199999999952, 0.50000999999999962}","curveMode":4,"curveTo":"{0.50004899999999974, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998899999999935, 0.49994999999999834}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.49999499999999841}","curveMode":4,"curveTo":"{0.50004099999999951, 0.49994599999999956}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49999199999999888}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999099999999963, 0.50000699999999831}","curveMode":4,"curveTo":"{0.50004199999999965, 0.49997999999999898}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.4999899999999986}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005099999999914, 0.49998699999999907}","curveMode":4,"curveTo":"{0.50002299999999966, 0.49998499999999879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999979, 0.49995499999999815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000599999999995, 0.49997199999999964}","curveMode":4,"curveTo":"{0.5000189999999991, 0.50000399999999878}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999099999999963, 0.49999599999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005899999999937, 0.49999499999999841}","curveMode":4,"curveTo":"{0.50000399999999967, 0.49995199999999862}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005299999999941, 0.50000899999999859}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001699999999971, 0.50000999999999962}","curveMode":4,"curveTo":"{0.50001299999999915, 0.49999399999999916}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000899999999948, 0.49996299999999927}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49998599999999804}","curveMode":4,"curveTo":"{0.50001799999999985, 0.50000999999999962}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999938, 0.49999199999999888}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998899999999935, 0.50001299999999915}","curveMode":4,"curveTo":"{0.50001099999999976, 0.4999899999999986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49995299999999787}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998199999999926, 0.49996399999999852}","curveMode":4,"curveTo":"{0.50004399999999904, 0.49997299999999889}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005299999999941, 0.49998499999999879}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002699999999933, 0.49997499999999917}","curveMode":4,"curveTo":"{0.49998899999999935, 0.4999779999999987}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998799999999921, 0.49995199999999862}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004499999999918, 0.49996399999999852}","curveMode":4,"curveTo":"{0.50005599999999983, 0.50000699999999831}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999199999999977, 0.50000699999999831}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999399999999916, 0.49998099999999823}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49998599999999804}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.4999779999999987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998699999999907, 0.49999499999999841}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49998199999999926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999991, 0.50000699999999831}","curveMode":4,"curveTo":"{0.5000479999999996, 0.50000699999999831}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001999999999924, 0.49999499999999841}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004199999999965, 0.49998199999999926}","curveMode":4,"curveTo":"{0.50001999999999924, 0.49997699999999945}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002699999999933, 0.50001299999999915}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004199999999965, 0.49999399999999916}","curveMode":4,"curveTo":"{0.50005199999999927, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.4999779999999987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998699999999907, 0.49999399999999916}","curveMode":4,"curveTo":"{0.49999599999999944, 0.49998799999999832}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005899999999937, 0.49995999999999796}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998599999999982, 0.50000899999999859}","curveMode":4,"curveTo":"{0.50005499999999969, 0.50001799999999896}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005799999999923, 0.49994099999999797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002599999999919, 0.50000399999999878}","curveMode":4,"curveTo":"{0.50000799999999934, 0.50000999999999962}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998599999999982, 0.49998299999999851}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001799999999985, 0.49998399999999954}","curveMode":4,"curveTo":"{0.50003899999999923, 0.499941999999999}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000189999999991, 0.49995099999999937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004099999999951, 0.499941999999999}","curveMode":4,"curveTo":"{0.50000899999999948, 0.49994999999999834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000599999999906, 0.5000139999999984}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005799999999923, 0.49997099999999861}","curveMode":4,"curveTo":"{0.50000599999999906, 0.49998599999999804}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005199999999927, 0.50000699999999831}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005499999999969, 0.49995999999999796}","curveMode":4,"curveTo":"{0.49999899999999986, 0.5000139999999984}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004699999999946, 0.49996399999999852}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005499999999969, 0.49999899999999897}","curveMode":4,"curveTo":"{0.50005899999999937, 0.49995599999999918}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50005499999999969, 0.49999899999999897}"}]},{"_class":"group","do_objectID":"313ABD24-973D-48CE-93CF-2AC7AE249603","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":13,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6021829B-94C8-4314-9245-CA7E3D0B2CE3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":6.153484,"y":11.712},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1e-05}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"}]},{"_class":"shapePath","do_objectID":"48DAAD76-6037-4240-B7E6-AA5789A4A52C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":12,"x":0.653484,"y":0.7119999999999997},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"1F037832-99E3-4C1A-BC62-99E1C362DF29","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.907775,"width":10.450021,"x":1.350359,"y":1.476099999999999},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fill 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68391010888877624, 0.79673312328613932}","curveMode":1,"curveTo":"{0.68391010888877624, 0.79673312328613932}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.68391010888877624, 0.79673312328613932}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68391010888877624, 0.12952022740784944}","curveMode":4,"curveTo":"{0.68391010888877624, 0.22786887303708389}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.68391010888877624, 0.22786887303708389}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69422683456808354, 0}","curveMode":4,"curveTo":"{0.68734933642717067, 0.02952376496472138}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.69422683456808354, 0.0081980027638589789}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4845985476966983, 0.055770154659704224}","curveMode":4,"curveTo":"{0.68391010888877624, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67359338320946904, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0068779766088508457, 0.18193997336562023}","curveMode":4,"curveTo":"{0.30233192832818223, 0.096709957994365034}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.16396461986669109}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2096287653393232, 0.17701934587149995}","curveMode":4,"curveTo":"{0.020633929826552495, 0.1983451080723625}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.051435781803692071, 0.20818636306060292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40894032653140117, 0.1672465597259421}","curveMode":2,"curveTo":"{0.28513674757208618, 0.1672465597259421}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35047824305807607, 0.1672465597259421}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4192580091465844, 0.26231783008543769}","curveMode":4,"curveTo":"{0.4192580091465844, 0.20654767542573349}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.4192580091465844, 0.26231783008543769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4192580091465844, 0.93281494811773447}","curveMode":4,"curveTo":"{0.4192580091465844, 0.79673312328613932}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.4192580091465844, 0.79673312328613932}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.075508460700700983, 0.95078801932190737}","curveMode":4,"curveTo":"{0.3264046072251911, 0.94101705901215438}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.085825186380008203, 0.94586693536883593}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.072069233162306554, 0.98359600644063583}","curveMode":2,"curveTo":"{0.072069233162306554, 0.96227070069872456}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.072069233162306554, 0.97375361030501728}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25433585253082258, 0.99835957782111606}","curveMode":4,"curveTo":"{0.075508460700700983, 0.99507877910924314}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.085825186380008203, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.72861719608027564, 0.99671920128812719}","curveMode":3,"curveTo":"{0.37799014949347942, 0.99671920128812719}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.56354575746785573, 0.99671920128812719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99311963105145917, 0.99507877910924314}","curveMode":4,"curveTo":"{0.81100363338982762, 0.99835957782111606}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.98280386230802785, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.96227070069872456}","curveMode":2,"curveTo":"{1, 0.98359600644063583}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.97375361030501728}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74222386730131928, 0.94101705901215438}","curveMode":4,"curveTo":"{0.99311963105145917, 0.95078801932190737}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.98280386230802785, 0.94586693536883593}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68391010888877624, 0.79673312328613932}","curveMode":4,"curveTo":"{0.68391010888877624, 0.93281494811773447}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.68391010888877624, 0.79673312328613932}"}]}]}]},{"_class":"group","do_objectID":"D3460B1A-40A9-4E29-BB3F-503E765B6D54","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":16,"x":28,"y":452},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"82DCECC1-4052-445B-99FA-F1CA65F5DEBF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":7.000061000000001,"y":11.4999395},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999899999999986, 0.49995249999999913}","curveMode":4,"curveTo":"{0.49993899999999947, 0.50006050000000002}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.49993899999999947, 0.50006050000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004399999999904, 0.49994449999999979}","curveMode":4,"curveTo":"{0.5000359999999997, 0.49994449999999979}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003999999999937, 0.49994049999999923}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998799999999921, 0.49996550000000006}","curveMode":4,"curveTo":"{0.4999709999999995, 0.49994550000000082}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999979, 0.49996349999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999991, 0.50000849999999986}","curveMode":4,"curveTo":"{0.50003699999999984, 0.49996349999999978}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005399999999955, 0.49995949999999922}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005199999999927, 0.49993850000000073}","curveMode":4,"curveTo":"{0.49999999999999911, 0.5000265000000006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004999999999988, 0.49998150000000052}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998199999999926, 0.49998949999999986}","curveMode":4,"curveTo":"{0.50001799999999985, 0.49999350000000042}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000399999999967, 0.49995149999999988}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004299999999979, 0.4999614999999995}","curveMode":4,"curveTo":"{0.50001099999999976, 0.49994449999999979}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002799999999947, 0.49998450000000005}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005199999999927, 0.49995849999999997}","curveMode":4,"curveTo":"{0.50001799999999985, 0.50001050000000014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49997049999999987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005799999999923, 0.49999949999999949}","curveMode":4,"curveTo":"{0.50005299999999941, 0.49995149999999988}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005499999999969, 0.49999150000000014}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000399999999967, 0.49999350000000042}","curveMode":4,"curveTo":"{0.49997299999999978, 0.49999850000000023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000399999999967, 0.4999955000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003899999999923, 0.49997450000000043}","curveMode":4,"curveTo":"{0.50001699999999971, 0.49997250000000015}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.4999614999999995}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001599999999957, 0.49994049999999923}","curveMode":4,"curveTo":"{0.5000069999999992, 0.49998450000000005}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002199999999952, 0.49995750000000072}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998799999999921, 0.49994249999999951}","curveMode":4,"curveTo":"{0.50000899999999948, 0.49999150000000014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998799999999921, 0.5000044999999993}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.49998749999999959}","curveMode":4,"curveTo":"{0.50005099999999914, 0.49994749999999932}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.49997749999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999946, 0.49997849999999922}","curveMode":4,"curveTo":"{0.50002799999999947, 0.49999449999999968}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000899999999948, 0.4999614999999995}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999946, 0.50001250000000041}","curveMode":4,"curveTo":"{0.50004599999999932, 0.49997849999999922}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.49997450000000043}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998199999999926, 0.50000849999999986}","curveMode":4,"curveTo":"{0.49999099999999963, 0.50000550000000032}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000119999999999, 0.49999050000000089}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.50001250000000041}","curveMode":4,"curveTo":"{0.50000499999999981, 0.50001050000000014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001399999999929, 0.49998650000000033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002899999999961, 0.49998749999999959}","curveMode":4,"curveTo":"{0.50002299999999966, 0.49995649999999969}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005599999999983, 0.49996349999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002199999999952, 0.49995649999999969}","curveMode":4,"curveTo":"{0.50002799999999947, 0.49995350000000016}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000119999999999, 0.5000075000000006}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005699999999909, 0.5000044999999993}","curveMode":4,"curveTo":"{0.50002699999999933, 0.50001750000000023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.4999734999999994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49998150000000052}","curveMode":4,"curveTo":"{0.50002499999999905, 0.49994249999999951}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003799999999909, 0.49995949999999922}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002899999999961, 0.49994449999999979}","curveMode":4,"curveTo":"{0.49998999999999949, 0.49998049999999949}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004999999999988, 0.49998450000000005}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002799999999947, 0.49998049999999949}","curveMode":4,"curveTo":"{0.50005099999999914, 0.49997049999999987}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998899999999935, 0.49999050000000089}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000189999999991, 0.49995050000000063}","curveMode":4,"curveTo":"{0.50000499999999981, 0.4999955000000007}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49995050000000063}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.49998150000000052}","curveMode":4,"curveTo":"{0.50001499999999943, 0.49994350000000054}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000599999999906, 0.4999734999999994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003899999999923, 0.50000550000000032}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49998850000000061}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001099999999976, 0.49996050000000025}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000999999999962, 0.5000075000000006}","curveMode":4,"curveTo":"{0.5000599999999995, 0.50001050000000014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005699999999909, 0.49994650000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001399999999929, 0.49995949999999922}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49997450000000043}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998999999999949, 0.4999715000000009}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999949999999993, 0.4999614999999995}","curveMode":4,"curveTo":"{0.49999399999999916, 0.49994350000000054}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49997849999999922}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.49997849999999922}","curveMode":4,"curveTo":"{0.50004699999999946, 0.49994550000000082}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.49998850000000061}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001399999999929, 0.49997650000000071}","curveMode":4,"curveTo":"{0.49998699999999907, 0.49995249999999913}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.49995350000000016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.4999715000000009}","curveMode":4,"curveTo":"{0.50002099999999938, 0.49995449999999941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005899999999937, 0.49997749999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005899999999937, 0.49999350000000042}","curveMode":4,"curveTo":"{0.50000499999999981, 0.4999494999999996}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999099999999963, 0.49999150000000014}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004999999999988, 0.49997849999999922}","curveMode":4,"curveTo":"{0.49998699999999907, 0.49993850000000073}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000069999999992, 0.4999924999999994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001499999999943, 0.49995750000000072}","curveMode":4,"curveTo":"{0.50001599999999957, 0.49994650000000007}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000119999999999, 0.49999350000000042}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999599999999944, 0.50001149999999939}","curveMode":4,"curveTo":"{0.49998699999999907, 0.4999955000000007}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49998949999999986}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002099999999938, 0.49998549999999931}","curveMode":4,"curveTo":"{0.5000479999999996, 0.50000350000000005}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998599999999982, 0.49997950000000024}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000479999999996, 0.49995350000000016}","curveMode":4,"curveTo":"{0.50005399999999955, 0.50001250000000041}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004199999999965, 0.50001750000000023}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000499999999981, 0.4999924999999994}","curveMode":4,"curveTo":"{0.50004599999999932, 0.4999835000000008}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005699999999909, 0.49995550000000044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004399999999904, 0.49996250000000053}","curveMode":4,"curveTo":"{0.5000599999999995, 0.49997549999999968}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001299999999915, 0.49998949999999986}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998899999999935, 0.49997250000000015}","curveMode":4,"curveTo":"{0.50000899999999948, 0.49997749999999996}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005799999999923, 0.50001750000000023}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004899999999974, 0.4999614999999995}","curveMode":4,"curveTo":"{0.50001399999999929, 0.49995149999999988}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49997450000000043}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999199999999977, 0.49998150000000052}","curveMode":4,"curveTo":"{0.50000899999999948, 0.49997049999999987}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001299999999915, 0.49997450000000043}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005699999999909, 0.49997450000000043}","curveMode":4,"curveTo":"{0.50001399999999929, 0.49995550000000044}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004299999999979, 0.49998850000000061}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998799999999921, 0.49999449999999968}","curveMode":4,"curveTo":"{0.49998599999999982, 0.49998949999999986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005099999999914, 0.50000550000000032}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998699999999907, 0.49995249999999913}","curveMode":4,"curveTo":"{0.50002099999999938, 0.49999449999999968}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001599999999957, 0.49999449999999968}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999199999999977, 0.50000649999999958}","curveMode":4,"curveTo":"{0.50000499999999981, 0.49998150000000052}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005499999999969, 0.49998150000000052}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004699999999946, 0.49999350000000042}","curveMode":4,"curveTo":"{0.50003699999999984, 0.49995149999999988}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50006099999999964, 0.5000044999999993}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003899999999923, 0.49994850000000035}","curveMode":4,"curveTo":"{0.50004499999999918, 0.4999924999999994}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001399999999929, 0.49998749999999959}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004399999999904, 0.4999955000000007}","curveMode":4,"curveTo":"{0.50005399999999955, 0.49997049999999987}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.4999494999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.50001250000000041}","curveMode":4,"curveTo":"{0.50004599999999932, 0.49996050000000025}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004599999999932, 0.49993949999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004199999999965, 0.49998049999999949}","curveMode":4,"curveTo":"{0.50001499999999943, 0.49997049999999987}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002499999999905, 0.49999150000000014}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001799999999985, 0.49994850000000035}","curveMode":4,"curveTo":"{0.50003699999999984, 0.49997650000000071}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000479999999996, 0.49996050000000025}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004199999999965, 0.49997849999999922}","curveMode":4,"curveTo":"{0.50003799999999909, 0.50001050000000014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999299999999991, 0.49997450000000043}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999199999999977, 0.49994850000000035}","curveMode":4,"curveTo":"{0.50001699999999971, 0.49998949999999986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000599999999995, 0.49995449999999941}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003999999999937, 0.49993949999999998}","curveMode":4,"curveTo":"{0.50004899999999974, 0.49998650000000033}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004899999999974, 0.50000649999999958}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005599999999983, 0.49998650000000033}","curveMode":4,"curveTo":"{0.5000119999999999, 0.49995249999999913}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001999999999924, 0.49994350000000054}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000119999999999, 0.49998949999999986}","curveMode":4,"curveTo":"{0.50000599999999906, 0.49998949999999986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000599999999995, 0.49995050000000063}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005599999999983, 0.49997049999999987}","curveMode":4,"curveTo":"{0.5000359999999997, 0.49995350000000016}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004699999999946, 0.50001050000000014}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001599999999957, 0.49998549999999931}","curveMode":4,"curveTo":"{0.49998199999999926, 0.49998949999999986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003899999999923, 0.49998249999999977}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000399999999967, 0.49999050000000089}","curveMode":4,"curveTo":"{0.50005199999999927, 0.49995550000000044}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.4999835000000008}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000399999999967, 0.49997450000000043}","curveMode":4,"curveTo":"{0.50000399999999967, 0.49993949999999998}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004699999999946, 0.49995050000000063}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4999949999999993, 0.5000075000000006}","curveMode":4,"curveTo":"{0.50004299999999979, 0.49995449999999941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4999949999999993, 0.49995649999999969}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005299999999941, 0.49997450000000043}","curveMode":4,"curveTo":"{0.49998699999999907, 0.4999614999999995}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000359999999997, 0.49996250000000053}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001299999999915, 0.49996250000000053}","curveMode":4,"curveTo":"{0.50005899999999937, 0.50001250000000041}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50003699999999984, 0.4999614999999995}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002299999999966, 0.49995750000000072}","curveMode":4,"curveTo":"{0.5000189999999991, 0.50001050000000014}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000239999999998, 0.49993949999999998}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50003799999999909, 0.49996050000000025}","curveMode":4,"curveTo":"{0.50005899999999937, 0.49998749999999959}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001799999999985, 0.49995449999999941}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004599999999932, 0.49997049999999987}","curveMode":4,"curveTo":"{0.50001299999999915, 0.49994449999999979}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005799999999923, 0.49994049999999923}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000599999999995, 0.4999715000000009}","curveMode":4,"curveTo":"{0.5000189999999991, 0.50000350000000005}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999099999999963, 0.4999955000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005899999999937, 0.49999449999999968}","curveMode":4,"curveTo":"{0.50000399999999967, 0.49995149999999988}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005299999999941, 0.50000849999999986}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001699999999971, 0.50000950000000088}","curveMode":4,"curveTo":"{0.50001299999999915, 0.49999350000000042}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000899999999948, 0.49996250000000053}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50000899999999948, 0.49998549999999931}","curveMode":4,"curveTo":"{0.50001799999999985, 0.50000950000000088}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002099999999938, 0.49999150000000014}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998899999999935, 0.50001250000000041}","curveMode":4,"curveTo":"{0.50001099999999976, 0.49998949999999986}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49995249999999913}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998199999999926, 0.49996349999999978}","curveMode":4,"curveTo":"{0.50004399999999904, 0.49997250000000015}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005299999999941, 0.49998450000000005}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002699999999933, 0.49997450000000043}","curveMode":4,"curveTo":"{0.49998899999999935, 0.49997749999999996}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998799999999921, 0.49995149999999988}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004499999999918, 0.49996349999999978}","curveMode":4,"curveTo":"{0.50005599999999983, 0.50000649999999958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999199999999977, 0.50000649999999958}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999399999999916, 0.49998049999999949}","curveMode":4,"curveTo":"{0.50005499999999969, 0.49998549999999931}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999399999999916, 0.49997749999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998699999999907, 0.49999449999999968}","curveMode":4,"curveTo":"{0.50005499999999969, 0.4999494999999996}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000499999999981, 0.49998150000000052}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999299999999991, 0.50000649999999958}","curveMode":4,"curveTo":"{0.5000479999999996, 0.50000649999999958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50001999999999924, 0.49999449999999968}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004199999999965, 0.49998150000000052}","curveMode":4,"curveTo":"{0.50001999999999924, 0.49997650000000071}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50002699999999933, 0.50001250000000041}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004199999999965, 0.49999350000000042}","curveMode":4,"curveTo":"{0.50005199999999927, 0.4999494999999996}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004399999999904, 0.49997749999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998699999999907, 0.49999350000000042}","curveMode":4,"curveTo":"{0.49999599999999944, 0.49998749999999959}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005899999999937, 0.49995949999999922}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49998599999999982, 0.50000849999999986}","curveMode":4,"curveTo":"{0.50005499999999969, 0.50001750000000023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50005799999999923, 0.49994049999999923}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50002599999999919, 0.50000350000000005}","curveMode":4,"curveTo":"{0.50000799999999934, 0.50000950000000088}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998599999999982, 0.49998249999999977}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50001799999999985, 0.4999835000000008}","curveMode":4,"curveTo":"{0.50003899999999923, 0.49994150000000026}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5000189999999991, 0.49995050000000063}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50004099999999951, 0.49994150000000026}","curveMode":4,"curveTo":"{0.50000899999999948, 0.4999494999999996}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50000599999999906, 0.50001349999999967}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005799999999923, 0.4999715000000009}","curveMode":4,"curveTo":"{0.50000599999999906, 0.49998749999999959}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49998899999999935, 0.49994749999999932}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005499999999969, 0.49995949999999922}","curveMode":4,"curveTo":"{0.49999899999999986, 0.50001349999999967}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50004699999999946, 0.49996349999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50005499999999969, 0.49999850000000023}","curveMode":4,"curveTo":"{0.50005899999999937, 0.49995550000000044}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50005499999999969, 0.49999850000000023}"}]},{"_class":"group","do_objectID":"497BA6F1-FE95-468F-BE3E-F4AD5C1FED50","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":16,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"3A4C55CF-C410-45AB-AD76-B974CA1A30C6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":7.461812,"y":11.51},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Stroke 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1e-05}],"endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.5}","curveMode":1,"curveTo":"{0.5, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.5}"}]},{"_class":"shapePath","do_objectID":"F64FFD21-8A99-44CE-8030-9A0E9C031B9E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":15,"x":0.461812,"y":0.01000000000000156},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Clip 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapeGroup","do_objectID":"8FD471EE-5C2A-4E79-B64E-27A6FB5EC4B0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22.26717,"width":13.756298,"x":0.961812,"y":0.7021999999999977},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"DCA80762-F539-4764-9D4E-762D212947F5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.75156,"width":7.506298000000001,"x":3.125,"y":1.257800000000003},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58846451339928141, 0}","curveMode":3,"curveTo":"{0.29183893311989467, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50728201837976583, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87072189246949705, 0.078155851993462686}","curveMode":4,"curveTo":"{0.6650668545266919, 0.010839650133964023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72251861037224985, 0.030853259185603433}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.62724463282900189}","curveMode":3,"curveTo":"{1, 0.21635759403307886}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.46000923471361249}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81348329096446748, 0.98370407198216259}","curveMode":4,"curveTo":"{0.98562540416061273, 0.74179254701907094}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91860168621069926, 0.8345857238618114}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.047877129311945751, 1}","curveMode":3,"curveTo":"{0.57888855465104094, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4929194124720333, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.083618711635941589}","curveMode":3,"curveTo":"{0, 0.68910708825024447}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.53088971200249502}"}]},{"_class":"shapePath","do_objectID":"40D816B1-EAF3-4900-B72E-F8A8269F716D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22.26717,"width":13.756298,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69445267905653107, 1}","curveMode":4,"curveTo":"{0.49352376635051076, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.49352376635051076, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.33548493140349672}","curveMode":3,"curveTo":"{1, 0.87418428116370417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.49519090212182332}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75454151981877682, 0.048416570224236066}","curveMode":3,"curveTo":"{0.93730144549063998, 0.19837276133428722}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82246677121998957, 0.10483595355853491}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24545557242217342, 0}","curveMode":3,"curveTo":"{0.6449322339484066, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50397352543540419, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.68226766131484151}","curveMode":3,"curveTo":"{0, 0.19030258447750656}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50964716216744199}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30292961085896797, 0.97740530116759328}","curveMode":3,"curveTo":"{0.086210694185310605, 0.84513388993751781}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22978129726471466, 0.93221545441113529}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49352376635051076, 1}","curveMode":4,"curveTo":"{0.3916387970077414, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.49352376635051076, 1}"}]}],"windingRule":1}]}]}],"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"hasBackgroundColor":false,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeBackgroundColorInExport":true,"includeInCloudUpload":true,"isFlowHome":false,"resizesContent":false,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> img/user.json <==
{"document":{"pageListCollapsed":1},"82A880B7-8E90-426F-9CD4-A080D96500D5":{"scrollOrigin":"{161, 355}","zoomValue":1.084500101063912}}
